An HST/STIS View of Protoplanetary Disks in Upper Scorpius: Observations of Three Young M-Stars

We present observations of three protoplanetary disks in visible scattered light around M-type stars in the Upper Scorpius OB association using the STIS instrument on the Hubble Space Telescope. The disks around stars 2MASS J16090075-1908526, 2MASS J16142029-1906481 and 2MASS J16123916-1859284 have all been previously detected with ALMA, and 2MASS J16123916-1859284 has never previously been imaged at scattered light wavelengths. We process our images using Reference Differential Imaging, comparing and contrasting three reduction techniques - classical subtraction, Karhunen-Loeve Image Projection and Non-Negative Matrix Factorisation, selecting the classical method as the most reliable of the three for our observations. Of the three disks, two are tentatively detected (2MASS J16142029-1906481 and 2MASS J16123916-1859284), with the third going undetected. Our two detections are shown to be consistent when varying the reference star or reduction method used, and both detections exhibit structure out to projected distances of > 200 au. Structures at these distances from the host star have never been previously detected at any wavelength for either disk, illustrating the utility of visible-wavelength observations in probing the distribution of small dust grains at large angular separations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
